Protograph-Based LDPC Code Design for Ternary Message Passing Decoding

A ternary message passing (TMP) decoding algorithm for low-density parity-check codes is developed. All messages exchanged between variable and check nodes have a ternary alphabet, and the variable nodes exploit soft information from the channel. A density evolution analysis is developed for unstructured and protograph-based ensembles. For unstructured ensembles the stability condition is derived. Optimized ensembles for TMP decoding show asymptotic gains of up to 0.6 dB with respect to ensembles optimized for binary message passing decoding. Finite length simulations of codes from TMP-optimized ensembles show gains of up to 0.5 dB under TMP compared to protograph-based codes designed for unquantized belief propagation decoding.

==> data/BMP-thresholds.txt <==
R threshold
0.667  2.62
0.75   2.93
0.8    3.17
0.833  3.4
0.875   3.77
0.9   4.08

==> data/TMP-thresholds.txt <==
R threshold
0.667  2.02
0.75   2.41
0.8    2.73      
0.833    2.97 
0.875    3.39
0.9    3.71

==> data/biAWGN-cap.txt <==
EbN0dB C
0.682848798055365	0.600779520871630
0.725735524495830	0.608732441633293
0.769312612445441	0.616692602289745
0.813587347566897	0.624656502534418
0.858566940524533	0.632620565365307
0.904258518312114	0.640581140232646
0.950669115219619	0.648534506480933
0.997805663433862	0.656476877090691
1.04567498326859	0.664404402724522
1.09428377302072	0.672313176081158
1.14363859845025	0.680199236560234
1.19374588188296	0.688058575239460
1.24461189093558	0.695887140164758
1.29624272686538	0.703680841952680
1.34864431254682	0.711435559703156
1.40182238008021	0.719147147219191
1.45578245803884	0.726811439528706
1.51052985836304	0.734424259702103
1.56606966291208	0.741981425957534
1.62240670968661	0.749478759044132
1.67954557873756	0.756912089891631
1.73749057777950	0.764277267513010
1.79624572752965	0.771570167144805
1.85581474679692	0.778786698607809
1.91620103734820	0.785922814868830
1.97740766858299	0.792974520782142
2.03943736205085	0.799937881987167
2.10229247585001	0.806809033936859
2.16597498894937	0.813584191029146
2.23048648548036	0.820259655811750
2.29582813904920	0.826831828228633
2.36200069712462	0.833297214874373
2.42900446556055	0.839652438220821
2.49683929331757	0.845894245778588
2.56550455745200	0.852019519154206
2.63499914844547	0.858025282962190
2.70532145595287	0.863908713549843
2.77646935505077	0.869667147491374
2.84844019307273	0.875298089806849
2.92123077712231	0.880799221860695
2.99483736235810	0.886168408893887
3.06925564114904	0.891403707143652
3.14448073320126	0.896503370504535
3.22050717676048	0.901465856684964
3.29732892099615	0.906289832814135
3.37493931967521	0.910974180455028
3.45333112623381	0.915517999980752
3.53249649035582	0.919920614273225
3.61242695616568	0.924181571705349
3.69311346214142	0.928300648370431
3.77454634285070	0.932277849525648
3.85671533260856	0.936113410219734
3.93960957115008	0.939807795078953
4.02321761140462	0.943361697229645
4.10752742944986	0.946776036340296
4.19252643671477	0.950051955771091
4.27820149448909	0.953190818824279
4.36453893078474	0.956194204094399
4.45152455958033	0.959063899923342
4.53914370246473	0.961801897971504
4.62738121267825	0.964410385922644
4.71622150153243	0.966891739346659
4.80564856716923	0.969248512751095
4.89564602560060	0.971483429858870
4.98619714394721	0.973599373156300
5.07728487577363	0.975599372761951
5.16889189839406	0.977486594673158
5.26100065200024	0.979264328452976
5.35359338044021	0.980935974426001
5.44665217345442	0.982505030456645
5.54015901015397	0.983975078388100
5.63409580350556	0.985349770224298
5.72844444556862	0.986632814140517
5.82318685321329	0.987827960410954
5.91830501403289	0.988938987343375
6.01378103215281	0.989969687311941
6.10959717362828	0.990923852979375
6.20573591111775	0.991805263798744
6.30217996751655	0.992617672883314
6.39891235823671	0.993364794330138
6.49591643182455	0.994050291079266
6.59317590861727	0.994677763385786
6.69067491715318	0.995250737976288
6.78839802806825	0.995772657954908
6.88633028523320	0.996246873516850
6.98445723391062	0.996676633519375
7.08276494574074	0.997065077951669
7.18124004039591	0.997415231335984
7.27986970377874	0.997729997082996
7.37864170267513	0.998012152814693
7.47754439581155	0.998264346658282
7.57656674130503	0.998489094504878
7.67569830053325	0.998688778217158
7.77492923849128	0.998865644760884
7.87425032073867	0.999021806226428
7.97365290707698	0.999159240698176
8.07312894213092	0.999279793922239
8.17267094303692	0.999385181716160
8.27227198446997	0.999476993058629
8.37192568126238	0.999556693792386
8.47162616888686	0.999625630869860
8.57136808209060	0.999685037068461
8.67114653197584	0.999736036100982
8.77095708182745	0.999779648046193
8.87079572198747	0.999816795025430
8.97065884407163	0.999848307052745
9.07054321481386	0.999874927988888
9.17044594981129	0.999897321533025
9.27036448742556	0.999916077190449
9.37029656307617	0.999931716159615
9.47024018413924	0.999944697087404
9.57019360564037	0.999955421647501
9.67015530690467	0.999964239903054
9.77012396930013	0.999971455421157
9.87009845518386	0.999977330113097
9.97007778813417	0.999982088780593

==> data/growthrate4_5.txt <==
omega G                         
0    0
0.0001                 -5.146934024943779e-04
0.0002                 -8.6284e-4
0.0003                 -0.001145187568494
0.0004                 -0.001384092338968 
0.0005                 -0.001590361419640
0.0006                 -0.001770433012798
0.0007                 -0.001928600905126 
0.0008                 -0.002067940326180
0.0009                 -0.002190765669698
0.00100000000000000    -0.00229887683985493
0.0011                 -0.002393744625900
0.0012                 -0.002476539703957
0.0013                 -0.002548264536341
0.0014                 -0.002609764275739
0.00150000000000000    -0.00266177235044014
0.0016                 -0.002704899535449
0.0017                 -0.002739720413685
0.0018                 -0.002766718081441
0.0019                 -0.002786329094510
0.00200000000000000    -0.00279894379492786
0.00210000000000000    -0.00280491655239714
0.00220000000000000    -0.00280457030558733
0.0023                 -0.002798191495228
0.0024                 -0.002786048867746
0.00250000000000000    -0.00276838751396183
0.0026                 -0.002745432502238
0.00270000000000000    -0.00271738824426641
0.0028                 -0.002684462562560
0.0029                 -0.002646820871283
0.00300000000000000    -0.00260464162682093
0.0031                 -0.002558064125150
0.0032              -0.002507252770671 
0.0033                   -0.002452339616341 
0.0034                 -0.002393454360543
0.00350000000000000    -0.00233071711940735
0.0036                  -0.002264249577929
0.0037                  -0.002194154516963
0.0038                  -0.002120537352526
0.0039                   -0.002043496068207
0.00400000000000000    -0.00196311842298884
0.0041                   -0.001879508818925
0.0042                  -0.001792735624662
0.0043                  -0.001702884479771
0.0044                  -0.001610032062673
0.00450000000000000    -0.00151425271491706
0.0046                   -0.001415613280120 
0.0047                   -0.001314184081142
0.0048                 -0.001210028336483
0.0049                  -0.001103207718749
0.00500000000000000    -0.000993781723880831
0.0051                -8.818063784387226e-04
0.0052                  -7.673372519010561e-04
0.0053                   -6.504267035516250e-04
0.0054                    -5.311254364200339e-04
0.0055                  -4.094823162295656e-04
0.0056                   -2.855444704145094e-04
0.0057                    -1.593573801309144e-04
0.00580000000000000    -3.09649964711121e-05
0.00582387000000000    3.58172127021339e-17
0.00590000000000000    9.95903928285979e-05
0.00600000000000000    0.000232268130802960
0.0061                  3.670267878233877e-04
0.0062                5.038298240552070e-04
0.0063                  6.426393785267139e-04
0.0064                  7.834193925675403e-04
0.00650000000000000    0.000926135196108588
0.0066                 0.001070752018151
0.0067                0.001217237818224
0.0068                0.001365560363335
0.0069               0.001515688625487
0.00700000000000000    0.00166759677081314
0.0071                 0.001821242540342 
0.0072                0.001976610379013
0.0073                 0.002133668238395
0.0074                  0.002292389127373
0.00750000000000000    0.00245274026596574
0.0076                   0.002614715557648
0.0077                  0.002778270561822
0.0078                 0.002943387469418
0.0079                0.003110042578464
0.00800000000000000    0.00327820708751117
0.0081                 0.003447875493352
0.0082                0.003619008731668
0.0083                 0.003791590996182
0.0084                 0.003965601300622
0.00850000000000000    0.00414102528366523
0.0086                  0.004317824497689
0.0087                  0.004495997781202
0.0088                  0.004675519854806
0.0089                  0.004856372000758
0.00900000000000000    0.00503854029555266
0.0091                0.005221993668856
0.0092                  0.005406727745840
0.0093                  0.005592720979658
0.0094                0.005779956567254
0.00950000000000000    0.005968418052547
0.0096                0.006158089315609
0.0097                 0.006348954562291
0.0098                  0.006540998314269
0.0099                 0.006734205399498
0.0100000000000000    0.00692855736081966
0.011                 0.008932204900356
0.012                  0.011036238884034
0.013                  0.013229579041016
0.014                 0.015502795675419
0.0150000000000000    0.0178477246203415
0.016                   0.020257399668897
0.017                0.022725480344739
0.018                 0.025246483697439
0.019                0.027815479967272
0.0200000000000000    0.0304280253768932
0.021                    0.033080163143221
0.022                  0.035768218393818
0.023                  0.038488897063033
0.024                 0.041239173225800
0.0250000000000000    0.0440163371585141
0.026                0.046817637419438
0.027                0.049640918794202
0.028               0.052483941632309
0.029                 0.055344695623521
0.0300000000000000    0.0582212568006109
0.031                0.061112087667039
0.032                0.064015401333819
0.033               0.066929777217090
0.034                 0.069853840268358
0.0350000000000000    0.0727862731249136
0.036                0.075726025343937
0.037               0.078671876493992
0.038                0.081622862362356
0.039                 0.084578054837275
0.0400000000000000    0.0875365314924665
0.041                 0.090497719580112
0.042                 0.093460697607999
0.043                  0.096424887635021
0.044                  0.099389705084336
0.0450000000000000    0.102354596526941
0.046               0.105319184779120
0.047                 0.108282972841392
0.048                 0.111245636643251
0.049                 0.114206876625663
0.0500000000000000    0.117166457972740
0.051                   0.120124150745637
0.052                0.123079847661397
0.053               0.126033445715335
0.054                  0.128984905508428
0.0550000000000000    0.131934172950288
0.056                 0.134881515699731
0.057                 0.137826853969515
0.058                 0.140770433486936
0.059                  0.143712493022607
0.06                    0.146653
0.061                   0.149593331601860
0.062                   0.152532928370663
0.063                   0.155472654466065
0.064                   0.158413131108801
0.065                   0.161355
0.066                   0.164299358768015
0.067                   0.167246939926462
0.068                  0.170198975230309
0.069                  0.173156805510536
0.07                    0.176122
0.071                    0.179096406185113
0.072                  0.182082182494991
0.073                  0.185081849754221
0.074                  0.188098284209213
0.075                   0.191134613943840
0.076                   0.194193892768795
0.077                      0.197278441793562
0.078                     0.200388975370343
0.079                  0.203524056720511
0.08                    0.206680409755654
0.081                 0.209853848550556
0.082                0.213040138159907
0.083                 0.216235456782459
0.084                  0.219436535217967
0.085                 0.222640637050384
0.086                0.225845484856155
0.087                  0.229049179530624
0.088                 0.232250129030520
0.089                 0.235446990034493
0.09                   0.238638621562464
0.091               0.241824048441972
0.092               0.245002432519667
0.093                 0.248173049858104
0.094                0.251335272536924
0.095                  0.254488554003609
0.096               0.257632417175980
0.097                  0.260766444693687
0.098                  0.263890270861831
0.099                     0.267003574938384
0.1                     0.270106075497935
0.11                    0.3005
0.12                    0.329664
0.13                    0.3576
0.14                    0.3843
0.15                    0.409882
0.16                    0.4343
0.17                    0.457715
0.18                    0.4801
0.19                    0.5015
0.2                     0.521929
0.21                    0.5415
0.22                    0.560168
0.23                    0.578
0.24                    0.595
0.25                    0.611278
0.26                    0.6267
0.27                    0.641465
0.28                    0.6555
0.29                    0.6687
0.3                     0.681291
0.31                    0.6932
0.32                    0.704381
0.33                    0.7149
0.34                    0.7248
0.35                    0.734068 
0.36                    0.7427
0.37                    0.750672 
0.38                    0.758
0.39                    0.7648
0.4                     0.770951 
0.41                    0.7765
0.42                    0.7815
0.43                    0.7858
0.44                    0.7896
0.45                    0.7928
0.46                    0.7954
0.47                    0.7974
0.48                    0.7988
0.49                    0.7997
0.5                     0.8


==> data/growthrate4_5zoom.txt <==
omega G
0    0
0.0001                 -5.146934024943779e-04
0.0002                 -8.6284e-4
0.0003                 -0.001145187568494
0.0004                 -0.001384092338968 
0.0005                 -0.001590361419640
0.0006                 -0.001770433012798
0.0007                 -0.001928600905126 
0.0008                 -0.002067940326180
0.0009                 -0.002190765669698
0.00100000000000000    -0.00229887683985493
0.0011                 -0.002393744625900
0.0012                 -0.002476539703957
0.0013                 -0.002548264536341
0.0014                 -0.002609764275739
0.00150000000000000    -0.00266177235044014
0.0016                 -0.002704899535449
0.0017                 -0.002739720413685
0.0018                 -0.002766718081441
0.0019                 -0.002786329094510
0.00200000000000000    -0.00279894379492786
0.00210000000000000    -0.00280491655239714
0.00220000000000000    -0.00280457030558733
0.0023                 -0.002798191495228
0.0024                 -0.002786048867746
0.00250000000000000    -0.00276838751396183
0.0026                 -0.002745432502238
0.00270000000000000    -0.00271738824426641
0.0028                 -0.002684462562560
0.0029                 -0.002646820871283
0.00300000000000000    -0.00260464162682093
0.0031                 -0.002558064125150
0.0032              -0.002507252770671 
0.0033                   -0.002452339616341 
0.0034                 -0.002393454360543
0.00350000000000000    -0.00233071711940735
0.0036                  -0.002264249577929
0.0037                  -0.002194154516963
0.0038                  -0.002120537352526
0.0039                   -0.002043496068207
0.00400000000000000    -0.00196311842298884
0.0041                   -0.001879508818925
0.0042                  -0.001792735624662
0.0043                  -0.001702884479771
0.0044                  -0.001610032062673
0.00450000000000000    -0.00151425271491706
0.0046                   -0.001415613280120 
0.0047                   -0.001314184081142
0.0048                 -0.001210028336483
0.0049                  -0.001103207718749
0.00500000000000000    -0.000993781723880831
0.0051                -8.818063784387226e-04
0.0052                  -7.673372519010561e-04
0.0053                   -6.504267035516250e-04
0.0054                    -5.311254364200339e-04
0.0055                  -4.094823162295656e-04
0.0056                   -2.855444704145094e-04
0.0057                    -1.593573801309144e-04
0.0057                   -3.096496587060534e-05
0.00580000000000000    -3.09649964711121e-05
0.00582387000000000    3.58172127021339e-17
0.00590000000000000    9.95903928285979e-05
0.00600000000000000    0.000232268130802960
0.0061                  3.670267878233877e-04
0.0062                5.038298240552070e-04
0.0063                  6.426393785267139e-04
0.0064                  7.834193925675403e-04
0.00650000000000000    0.000926135196108588
0.0066                 0.001070752018151
0.0067                0.001217237818224
0.0068                0.001365560363335
0.0069               0.001515688625487
0.00700000000000000    0.00166759677081314
0.0071                 0.001821242540342 
0.0072                0.001976610379013
0.0073                 0.002133668238395
0.0074                  0.002292389127373
0.00750000000000000    0.00245274026596574
0.0076                   0.002614715557648
0.0077                  0.002778270561822
0.0078                 0.002943387469418
0.0079                0.003110042578464
0.00800000000000000    0.00327820708751117
0.0081                 0.003447875493352
0.0082                0.003619008731668
0.0083                 0.003791590996182
0.0084                 0.003965601300622
0.00850000000000000    0.00414102528366523
0.0086                  0.004317824497689
0.0087                  0.004495997781202
0.0088                  0.004675519854806
0.0089                  0.004856372000758
0.00900000000000000    0.00503854029555266
0.0091                0.005221993668856
0.0092                  0.005406727745840
0.0093                  0.005592720979658
0.0094                0.005779956567254
0.00950000000000000    0.005968418052547
0.0096                0.006158089315609
0.0097                 0.006348954562291
0.0098                  0.006540998314269
0.0099                 0.006734205399498
0.0100000000000000    0.00692855736081966

==> data/growthrateARJA4_5.txt <==
omega G
0 0
0.0001 -0.000145442
0.0002 -0.000232385
0.0003  -0.000294764
0.0004  -0.00034032
0.0005  -0.000372861
0.0006  -0.000394689
0.0007  -0.000407362
0.0008  -0.000412009
0.0009   -0.000409488
0.001    -0.000400477
0.0011   -0.000385525
0.0012   -0.000365089
0.0013   -0.000339552
0.0014    -0.000309243
0.0015     -0.000274447
0.0016    -0.000235414
0.0017    -0.000192365
0.0018    -0.000145495
0.0019    -9.498250605940980e-05
0.002  -4.098556039328106e-05
0.00207206  -3.210056575045842e-08
0.0021  1.635088033328007e-05
0.0022  7.689483778416902e-05
0.0023  1.405253410303621e-04
0.0024    0.000207131053521587	
0.0025  2.766091224778015e-04
0.0026   3.488642070955708e-04
0.0027   4.238076518797555e-04
0.0028   5.013567787843773e-04
0.0029   5.814342773980070e-04
0.003    6.639676766365762e-04
0.0031   7.488888846598612e-04
0.0032    8.361337862559429e-04
0.0033   9.256418889202224e-04
0.0034  0.001017356010423
0.0035  0.001111222001909
0.0036  0.001207188501572
0.0037  0.001305206714771
0.0038  0.001405230217084
0.0039  0.001507214777380
0.004  0.001611118198385
0.0041  0.001716900172633
0.0042  0.001824522151955
0.0043  0.001933947228946
0.0044   0.002045140029053
0.0045   0.002158066612112
0.0046   0.002272694382305
0.0047  0.002388992005650
0.0048   0.002506929334248
0.0049     0.002626477336599
0.005    0.002747608033385
0.0051   0.002870294438187
0.0052   0.002994510502677
0.0053   0.003120231065845
0.0054   0.003247431806916
0.0055   0.003376089201606
0.0056  0.003506180481438
0.0057  0.003637683595836
0.0058  0.003770577176776
0.0059    0.003904840505768
0.006  0.004040453482990
0.0061  0.004177396598387
0.0062  0.004315650904586
0.0063   0.004455197991484
0.0064   0.004596019962385
0.0065   0.004738099411553
0.0066   0.004881419403096
0.0067   0.005025963451073
0.0068  0.005171715500727
0.0069  0.005318659910787
0.007   0.005466781436735
0.0071  0.005616065215002
0.0072  0.005766496747999
0.0073  0.005918061889954
0.0074  0.006070746833480
0.0075 0.006224538096845
0.0076 0.006379422511882
0.0077  0.006535387212506
0.0078  0.006692419623808
0.0079  0.006850507451671
0.008  0.007009638672893
0.0081  0.007169801525782
0.0082  0.007330984501186
0.0083  0.007493176333948
0.0084  0.007656365994747
0.0085  0.007820542682312
0.0086  0.007985695815983
0.0087  0.008151815028598
0.0088 0.008318890159699
0.0089 0.008486911249024
0.009 0.008655868530280
0.0091  0.008825752425179
0.0092  0.008996553537722
0.0093  0.009168262648719
0.0094  0.009340870710534
0.0095  0.009514368842042
0.0096  0.009688748323786
0.0097  0.009864000593325
0.0098  0.010040117240768
0.0099  0.010217090004477
0.01 0.010394910766933
0.011  0.012218067982900
0.012  0.014118029926501
0.013  0.016088550403304
0.014  0.018124219487390
0.015  0.020220297910781
0.016  0.022372593517449
0.017  0.024577367057987
0.018  0.026831258991683
0.019  0.029131231673455
0.02  0.031474523032731
0.021  0.033858608987188
0.022  0.036281172599179
0.023  0.038740078509509
0.024 0.041233351553343
0.025  0.043759158727827
0.026 0.046315793873471
0.027  0.048901664573382
0.028  0.051515280880623
0.029  0.054155245564373
0.03   0.056820245627094
0.031  0.059509044892564
0.032  0.062220477501771
0.033  0.064953442183034
0.034  0.067706897185967
0.035  0.070479855787580
0.036  0.073271382293851
0.037  0.076080588472346
0.038  0.078906630361413
0.039  0.081748705409759
0.04  0.084606049906948
0.041  0.087477936671062
0.042  0.090363672964469
0.043  0.093262598612609
0.044  0.096174084304087
0.045  0.099097530053176
0.046   0.102032363808284
0.047  0.104978040192011
0.048  0.107934039360203
0.049  0.110899865968981
0.05  0.113875048240072
0.051  0.116859137115944
0.052   0.119851705497316
0.053  0.122852347556543
0.054  0.125860678121233
0.055  0.128876332123205
0.056 0.131898964108642
0.057 0.134928247805937
0.058 0.137963875748385
0.059 0.141005558949499
0.06  0.144053026629328
0.061  0.147106025990797
0.062 0.150164322045708
0.063  0.153227697490705
0.064  0.156295952634210
0.065  0.159368905376075
0.066  0.162446391242469
0.067 0.165528263479403
0.068  0.168614393209137
0.069  0.171704669654674
0.07   0.174799000438445
0.071  0.177897311962079
0.072  0.180999549874779
0.073 0.184105679637839
0.074 0.187215687191980
0.075  0.190329579731511
0.076 0.193447386583515
0.077  0.196569160178923
0.078 0.199694977081270
0.079 0.202824939000808
0.08  0.205959173653539
0.081 0.209097835203655
0.082 0.212241103812972
0.083 0.215389183440357
0.084 0.218542296364146
0.085  0.221700671742356
0.086 0.224864523609523
0.087  0.228034010855229
0.088 0.231209168543090
0.089  0.234389799787373
0.09  0.237575329641987
0.091 0.240764659766370
0.092 0.243956114271763
0.093  0.247147564001516
0.094  0.250336703378263
0.095  0.253521336975985
0.096  0.256699556027400
0.097 0.259869791643576
0.098 0.263030792697309
0.099 0.266181575137532
0.1    0.269321368607039
0.105  0.284838424578003
0.11   0.300029542958515
0.115  0.314883811914372
0.12  0.329401853053719
0.125  0.343589071724547
0.13  0.357452945668599
0.135  0.371001773823776
0.14  0.384244050860749
0.145  0.397188143921770
0.15   0.409842127315448
0.155  0.422213703743579
0.16  0.434310173946071
0.17  0.457704983745050
0.18  0.480077111672724
0.19  0.501471480447646
0.2  0.521928101087609
0.21  0.541482741733898
0.22 0.560167503465818
0.23 0.578011303681496
0.24  0.595040279419041
0.25  0.611278124467530
0.26  0.626746372494553
0.27  0.641464636208596
0.28   0.655450810560216
0.29  0.668721246339421
0.3  0.681290899230695
0.31  0.693173458377855
0.32  0.704381457724494
0.33  0.714926372779728
0.34  0.724818704973030
0.35   0.734068055375491
0.36  0.742683189255492
0.37  0.750672092687066
0.38   0.758042022226300
0.39  0.764799548505087
0.4  0.770950594454669
0.41  0.776500468757824
0.42  0.781453895033654
0.43  0.785815037178920
0.44  0.789587521222056
0.45   0.792774453987808
0.46  0.795378438820226
0.47  0.797401588567740
0.48  0.798845535995202
0.49  0.799711441752810
0.5  0.800000000000000


==> data/growthraterandom4_5.txt <==
omega G
0	-0.200000000000000
0.00100000000000000	-0.188592242262539
0.00200000000000000	-0.179185928664499
0.00300000000000000	-0.170535948155078
0.00400000000000000	-0.162377639677722
0.00500000000000000	-0.154585307666206
0.00600000000000000	-0.147084919655152
0.00700000000000000	-0.139827557967991
0.00800000000000000	-0.132778455241693
0.00900000000000000	-0.125911616312703
0.0100000000000000	-0.119206864104089
0.0110000000000000	-0.112648080083684
0.0120000000000000	-0.106222090152228
0.0130000000000000	-0.0999179245622116
0.0140000000000000	-0.0937263069153401
0.0150000000000000	-0.0876392899006232
0.0160000000000000	-0.0816499885917249
0.0170000000000000	-0.0757523806719593
0.0180000000000000	-0.0699411538209032
0.0190000000000000	-0.0642115871144142
0.0200000000000000	-0.0585594574581793
0.0210000000000000	-0.0529809647782843
0.0220000000000000	-0.0474726714912180
0.0230000000000000	-0.0420314530003366
0.0240000000000000	-0.0366544568165976
0.0250000000000000	-0.0313390685033297
0.0260000000000000	-0.0260828830777826
0.0270000000000000	-0.0208836808183480
0.0280000000000000	-0.0157394066603448
0.0290000000000000	-0.0106481525386481
0.0300000000000000	-0.00560814216842376
0.0310000000000000	-0.000617717857119615
0.0320000000000000	0.00432467098027967
0.0330000000000000	0.00922047786915270
0.0340000000000000	0.0140710681042188
0.0350000000000000	0.0188777265390110
0.0360000000000000	0.0236416644844809
0.0370000000000000	0.0283640258405646
0.0380000000000000	0.0330458925644506
0.0390000000000000	0.0376882895628853
0.0400000000000000	0.0422921890824148
0.0410000000000000	0.0468585146603583
0.0420000000000000	0.0513881446901185
0.0430000000000000	0.0558819156467705
0.0440000000000000	0.0603406250124505
0.0450000000000000	0.0647650339356807
0.0460000000000000	0.0691558696542065
0.0470000000000000	0.0735138277070635
0.0480000000000000	0.0778395739583094
0.0490000000000000	0.0821337464520461
0.0500000000000000	0.0863969571159563
0.0510000000000000	0.0906297933285081
0.0520000000000000	0.0948328193632007
0.0530000000000000	0.0990065777216771
0.0540000000000000	0.103151590366192
0.0550000000000000	0.107268359860760
0.0560000000000000	0.111357370429283
0.0570000000000000	0.115419088938081
0.0580000000000000	0.119453965809446
0.0590000000000000	0.123462435872185
0.0600000000000000	0.127444919154476
0.0610000000000000	0.131401821623857
0.0620000000000000	0.135333535878678
0.0630000000000000	0.139240441794934
0.0640000000000000	0.143122907132021
0.0650000000000000	0.146981288100613
0.0660000000000000	0.150815929895605
0.0670000000000000	0.154627167196725
0.0680000000000000	0.158415324639275
0.0690000000000000	0.162180717257156
0.0700000000000000	0.165923650900223
0.0710000000000000	0.169644422627770
0.0720000000000000	0.173343321079854
0.0730000000000000	0.177020626827979
0.0740000000000000	0.180676612706566
0.0750000000000000	0.184311544126497
0.0760000000000000	0.187925679371937
0.0770000000000000	0.191519269881530
0.0780000000000000	0.195092560514982
0.0790000000000000	0.198645789805976
0.0800000000000000	0.202179190202273
0.0810000000000000	0.205692988293810
0.0820000000000000	0.209187405029528
0.0830000000000000	0.212662655923627
0.0840000000000000	0.216118951251871
0.0850000000000000	0.219556496238547
0.0860000000000000	0.222975491234631
0.0870000000000000	0.226376131887653
0.0880000000000000	0.229758609303760
0.0890000000000000	0.233123110202409
0.0900000000000000	0.236469817064103
0.0910000000000000	0.239798908271562
0.0920000000000000	0.243110558244691
0.0930000000000000	0.246404937569670
0.0940000000000000	0.249682213122500
0.0950000000000000	0.252942548187283
0.0960000000000000	0.256186102569526
0.0970000000000000	0.259413032704721
0.0980000000000000	0.262623491762443
0.0990000000000000	0.265817629746208
0.100000000000000	0.268995593589281
0.101000000000000	0.272157527246668
0.102000000000000	0.275303571783445
0.103000000000000	0.278433865459638
0.104000000000000	0.281548543811800
0.105000000000000	0.284647739731445
0.106000000000000	0.287731583540502
0.107000000000000	0.290800203063912
0.108000000000000	0.293853723699521
0.109000000000000	0.296892268485370
0.110000000000000	0.299915958164528
0.111000000000000	0.302924911247560
0.112000000000000	0.305919244072741
0.113000000000000	0.308899070864127
0.114000000000000	0.311864503787560
0.115000000000000	0.314815653004716
0.116000000000000	0.317752626725263
0.117000000000000	0.320675531257233
0.118000000000000	0.323584471055657
0.119000000000000	0.326479548769557
0.120000000000000	0.329360865287364
0.121000000000000	0.332228519780809
0.122000000000000	0.335082609747371
0.123000000000000	0.337923231051330
0.124000000000000	0.340750477963487
0.125000000000000	0.343564443199596
0.126000000000000	0.346365217957575
0.127000000000000	0.349152891953521
0.128000000000000	0.351927553456607
0.129000000000000	0.354689289322876
0.130000000000000	0.357438185027989
0.131000000000000	0.360174324698967
0.132000000000000	0.362897791144963
0.133000000000000	0.365608665887098
0.134000000000000	0.368307029187402
0.135000000000000	0.370992960076890
0.136000000000000	0.373666536382804
0.137000000000000	0.376327834755057
0.138000000000000	0.378976930691897
0.139000000000000	0.381613898564837
0.140000000000000	0.384238811642856
0.141000000000000	0.386851742115917
0.142000000000000	0.389452761117812
0.143000000000000	0.392041938748365
0.144000000000000	0.394619344095012
0.145000000000000	0.397185045253784
0.146000000000000	0.399739109349706
0.147000000000000	0.402281602556640
0.148000000000000	0.404812590116588
0.149000000000000	0.407332136358471
0.150000000000000	0.409840304716400
0.151000000000000	0.412337157747471
0.152000000000000	0.414822757149069
0.153000000000000	0.417297163775739
0.154000000000000	0.419760437655595
0.155000000000000	0.422212638006313
0.156000000000000	0.424653823250712
0.157000000000000	0.427084051031926
0.158000000000000	0.429503378228199
0.159000000000000	0.431911860967298
0.160000000000000	0.434309554640566
0.161000000000000	0.436696513916622
0.162000000000000	0.439072792754721
0.163000000000000	0.441438444417784
0.164000000000000	0.443793521485103
0.165000000000000	0.446138075864746
0.166000000000000	0.448472158805648
0.167000000000000	0.450795820909419
0.168000000000000	0.453109112141867
0.169000000000000	0.455412081844242
0.170000000000000	0.457704778744220
0.171000000000000	0.459987250966622
0.172000000000000	0.462259546043885
0.173000000000000	0.464521710926290
0.174000000000000	0.466773791991947
0.175000000000000	0.469015835056558
0.176000000000000	0.471247885382951
0.177000000000000	0.473469987690399
0.178000000000000	0.475682186163725
0.179000000000000	0.477884524462208
0.180000000000000	0.480077045728280
0.181000000000000	0.482259792596041
0.182000000000000	0.484432807199574
0.183000000000000	0.486596131181084
0.184000000000000	0.488749805698856
0.185000000000000	0.490893871435041
0.186000000000000	0.493028368603268
0.187000000000000	0.495153336956102
0.188000000000000	0.497268815792328
0.189000000000000	0.499374843964096
0.190000000000000	0.501471459883897
0.191000000000000	0.503558701531407
0.192000000000000	0.505636606460175
0.193000000000000	0.507705211804179
0.194000000000000	0.509764554284243
0.195000000000000	0.511814670214320
0.196000000000000	0.513855595507648
0.197000000000000	0.515887365682778
0.198000000000000	0.517910015869478
0.199000000000000	0.519923580814524
0.200000000000000	0.521928094887362
0.201000000000000	0.523923592085669
0.202000000000000	0.525910106040793
0.203000000000000	0.527887670023090
0.204000000000000	0.529856316947158
0.205000000000000	0.531816079376955
0.206000000000000	0.533766989530836
0.207000000000000	0.535709079286472
0.208000000000000	0.537642380185689
0.209000000000000	0.539566923439204
0.210000000000000	0.541482739931274
0.211000000000000	0.543389860224252
0.212000000000000	0.545288314563064
0.213000000000000	0.547178132879592
0.214000000000000	0.549059344796977
0.215000000000000	0.550931979633847
0.216000000000000	0.552796066408455
0.217000000000000	0.554651633842750
0.218000000000000	0.556498710366368
0.219000000000000	0.558337324120544
0.220000000000000	0.560167502961966
0.221000000000000	0.561989274466541
0.222000000000000	0.563802665933106
0.223000000000000	0.565607704387068
0.224000000000000	0.567404416583973
0.225000000000000	0.569192829013014
0.226000000000000	0.570972967900481
0.227000000000000	0.572744859213142
0.228000000000000	0.574508528661568
0.229000000000000	0.576264001703395
0.230000000000000	0.578011303546538
0.231000000000000	0.579750459152333
0.232000000000000	0.581481493238642
0.233000000000000	0.583204430282890
0.234000000000000	0.584919294525053
0.235000000000000	0.586626109970601
0.236000000000000	0.588324900393381
0.237000000000000	0.590015689338453
0.238000000000000	0.591698500124885
0.239000000000000	0.593373355848490
0.240000000000000	0.595040279384522
0.241000000000000	0.596699293390328
0.242000000000000	0.598350420307948
0.243000000000000	0.599993682366684
0.244000000000000	0.601629101585612
0.245000000000000	0.603256699776064
0.246000000000000	0.604876498544061
0.247000000000000	0.606488519292710
0.248000000000000	0.608092783224559
0.249000000000000	0.609689311343917
0.250000000000000	0.611278124459133
0.251000000000000	0.612859243184839
0.252000000000000	0.614432687944156
0.253000000000000	0.615998478970867
0.254000000000000	0.617556636311549
0.255000000000000	0.619107179827683
0.256000000000000	0.620650129197712
0.257000000000000	0.622185503919084
0.258000000000000	0.623713323310251
0.259000000000000	0.625233606512647
0.260000000000000	0.626746372492618
0.261000000000000	0.628251640043342
0.262000000000000	0.629749427786703
0.263000000000000	0.631239754175145
0.264000000000000	0.632722637493494
0.265000000000000	0.634198095860749
0.266000000000000	0.635666147231853
0.267000000000000	0.637126809399426
0.268000000000000	0.638580099995485
0.269000000000000	0.640026036493124
0.270000000000000	0.641464636208176
0.271000000000000	0.642895916300851
0.272000000000000	0.644319893777344
0.273000000000000	0.645736585491422
0.274000000000000	0.647146008145988
0.275000000000000	0.648548178294616
0.276000000000000	0.649943112343072
0.277000000000000	0.651330826550804
0.278000000000000	0.652711337032415
0.279000000000000	0.654084659759111
0.280000000000000	0.655450810560131
0.281000000000000	0.656809805124152
0.282000000000000	0.658161659000677
0.283000000000000	0.659506387601399
0.284000000000000	0.660844006201550
0.285000000000000	0.662174529941225
0.286000000000000	0.663497973826691
0.287000000000000	0.664814352731673
0.288000000000000	0.666123681398626
0.289000000000000	0.667425974439987
0.290000000000000	0.668721246339405
0.291000000000000	0.670009511452960
0.292000000000000	0.671290784010360
0.293000000000000	0.672565078116124
0.294000000000000	0.673832407750743
0.295000000000000	0.675092786771832
0.296000000000000	0.676346228915261
0.297000000000000	0.677592747796267
0.298000000000000	0.678832356910561
0.299000000000000	0.680065069635407
0.300000000000000	0.681290899230693
0.301000000000000	0.682509858839987
0.302000000000000	0.683721961491576
0.303000000000000	0.684927220099492
0.304000000000000	0.686125647464522
0.305000000000000	0.687317256275207
0.306000000000000	0.688502059108823
0.307000000000000	0.689680068432353
0.308000000000000	0.690851296603444
0.309000000000000	0.692015755871349
0.310000000000000	0.693173458377857
0.311000000000000	0.694324416158213
0.312000000000000	0.695468641142022
0.313000000000000	0.696606145154143
0.314000000000000	0.697736939915567
0.315000000000000	0.698861037044290
0.316000000000000	0.699978448056169
0.317000000000000	0.701089184365763
0.318000000000000	0.702193257287177
0.319000000000000	0.703290678034873
0.320000000000000	0.704381457724494
0.321000000000000	0.705465607373655
0.322000000000000	0.706543137902739
0.323000000000000	0.707614060135677
0.324000000000000	0.708678384800712
0.325000000000000	0.709736122531166
0.326000000000000	0.710787283866183
0.327000000000000	0.711831879251471
0.328000000000000	0.712869919040029
0.329000000000000	0.713901413492869
0.330000000000000	0.714926372779728
0.331000000000000	0.715944806979761
0.332000000000000	0.716956726082241
0.333000000000000	0.717962139987239
0.334000000000000	0.718961058506293
0.335000000000000	0.719953491363080
0.336000000000000	0.720939448194066
0.337000000000000	0.721918938549155
0.338000000000000	0.722891971892331
0.339000000000000	0.723858557602282
0.340000000000000	0.724818704973030
0.341000000000000	0.725772423214538
0.342000000000000	0.726719721453321
0.343000000000000	0.727660608733042
0.344000000000000	0.728595094015103
0.345000000000000	0.729523186179226
0.346000000000000	0.730444894024035
0.347000000000000	0.731360226267611
0.348000000000000	0.732269191548067
0.349000000000000	0.733171798424090
0.350000000000000	0.734068055375491
0.351000000000000	0.734957970803745
0.352000000000000	0.735841553032522
0.353000000000000	0.736718810308208
0.354000000000000	0.737589750800430
0.355000000000000	0.738454382602564
0.356000000000000	0.739312713732236
0.357000000000000	0.740164752131828
0.358000000000000	0.741010505668965
0.359000000000000	0.741849982136999
0.360000000000000	0.742683189255492
0.361000000000000	0.743510134670689
0.362000000000000	0.744330825955980
0.363000000000000	0.745145270612366
0.364000000000000	0.745953476068912
0.365000000000000	0.746755449683193
0.366000000000000	0.747551198741743
0.367000000000000	0.748340730460488
0.368000000000000	0.749124051985177
0.369000000000000	0.749901170391813
0.370000000000000	0.750672092687066
0.371000000000000	0.751436825808696
0.372000000000000	0.752195376625958
0.373000000000000	0.752947751940005
0.374000000000000	0.753693958484292
0.375000000000000	0.754434002924965
0.376000000000000	0.755167891861253
0.377000000000000	0.755895631825848
0.378000000000000	0.756617229285287
0.379000000000000	0.757332690640324
0.380000000000000	0.758042022226300
0.381000000000000	0.758745230313502
0.382000000000000	0.759442321107528
0.383000000000000	0.760133300749638
0.384000000000000	0.760818175317104
0.385000000000000	0.761496950823555
0.386000000000000	0.762169633219318
0.387000000000000	0.762836228391751
0.388000000000000	0.763496742165579
0.389000000000000	0.764151180303215
0.390000000000000	0.764799548505087
0.391000000000000	0.765441852409956
0.392000000000000	0.766078097595226
0.393000000000000	0.766708289577256
0.394000000000000	0.767332433811667
0.395000000000000	0.767950535693640
0.396000000000000	0.768562600558214
0.397000000000000	0.769168633680582
0.398000000000000	0.769768640276374
0.399000000000000	0.770362625501949
0.400000000000000	0.770950594454669
0.401000000000000	0.771532552173182
0.402000000000000	0.772108503637691
0.403000000000000	0.772678453770228
0.404000000000000	0.773242407434914
0.405000000000000	0.773800369438225
0.406000000000000	0.774352344529251
0.407000000000000	0.774898337399945
0.408000000000000	0.775438352685379
0.409000000000000	0.775972394963990
0.410000000000000	0.776500468757824
0.411000000000000	0.777022578532774
0.412000000000000	0.777538728698819
0.413000000000000	0.778048923610256
0.414000000000000	0.778553167565929
0.415000000000000	0.779051464809459
0.416000000000000	0.779543819529463
0.417000000000000	0.780030235859773
0.418000000000000	0.780510717879657
0.419000000000000	0.780985269614028
0.420000000000000	0.781453895033654
0.421000000000000	0.781916598055366
0.422000000000000	0.782373382542263
0.423000000000000	0.782824252303905
0.424000000000000	0.783269211096519
0.425000000000000	0.783708262623186
0.426000000000000	0.784141410534035
0.427000000000000	0.784568658426431
0.428000000000000	0.784990009845157
0.429000000000000	0.785405468282599
0.430000000000000	0.785815037178920
0.431000000000000	0.786218719922241
0.432000000000000	0.786616519848809
0.433000000000000	0.787008440243171
0.434000000000000	0.787394484338338
0.435000000000000	0.787774655315947
0.436000000000000	0.788148956306428
0.437000000000000	0.788517390389157
0.438000000000000	0.788879960592613
0.439000000000000	0.789236669894532
0.440000000000000	0.789587521222056
0.441000000000000	0.789932517451877
0.442000000000000	0.790271661410388
0.443000000000000	0.790604955873816
0.444000000000000	0.790932403568370
0.445000000000000	0.791254007170369
0.446000000000000	0.791569769306381
0.447000000000000	0.791879692553351
0.448000000000000	0.792183779438731
0.449000000000000	0.792482032440604
0.450000000000000	0.792774453987808
0.451000000000000	0.793061046460056
0.452000000000000	0.793341812188054
0.453000000000000	0.793616753453614
0.454000000000000	0.793885872489772
0.455000000000000	0.794149171480893
0.456000000000000	0.794406652562780
0.457000000000000	0.794658317822781
0.458000000000000	0.794904169299889
0.459000000000000	0.795144208984842
0.460000000000000	0.795378438820226
0.461000000000000	0.795606860700562
0.462000000000000	0.795829476472405
0.463000000000000	0.796046287934431
0.464000000000000	0.796257296837528
0.465000000000000	0.796462504884877
0.466000000000000	0.796661913732039
0.467000000000000	0.796855524987034
0.468000000000000	0.797043340210421
0.469000000000000	0.797225360915370
0.470000000000000	0.797401588567740
0.471000000000000	0.797572024586147
0.472000000000000	0.797736670342035
0.473000000000000	0.797895527159741
0.474000000000000	0.798048596316561
0.475000000000000	0.798195879042810
0.476000000000000	0.798337376521882
0.477000000000000	0.798473089890308
0.478000000000000	0.798603020237810
0.479000000000000	0.798727168607354
0.480000000000000	0.798845535995202
0.481000000000000	0.798958123350957
0.482000000000000	0.799064931577611
0.483000000000000	0.799165961531588
0.484000000000000	0.799261214022784
0.485000000000000	0.799350689814610
0.486000000000000	0.799434389624024
0.487000000000000	0.799512314121568
0.488000000000000	0.799584463931399
0.489000000000000	0.799650839631320
0.490000000000000	0.799711441752810
0.491000000000000	0.799766270781044
0.492000000000000	0.799815327154921
0.493000000000000	0.799858611267083
0.494000000000000	0.799896123463936
0.495000000000000	0.799927864045662
0.496000000000000	0.799953833266239
0.497000000000000	0.799974031333451
0.498000000000000	0.799988458408895
0.499000000000000	0.799997114607995
0.500000000000000	0.800000000000000

==> data/line0.txt <==
omega G
0 0 
0.5 0

==> data/omegastar.txt <==
omega G
0.00582387000000000    3.58172127021339e-17

==> data/omegastarARJA.txt <==
omega G
0.002072  -3.210056575045842e-08

==> data/results-ar4ja-R=0.75-iter=30.txt <==
snr fer ber frames avg_iter
3.600000 1.000e+00 5.886e-02 34 3.000e+01
3.800000 9.697e-01 3.649e-02 33 3.000e+01
4.000000 5.238e-01 5.135e-03 63 2.876e+01
4.200000 1.299e-03 3.910e-06 23095 2.120e+01


==> data/results-ar4ja-R=0.83-iter=30.txt <==
snr fer ber frames avg_iter
4.600000 1.000e+00 4.560e-02 34 3.000e+01
4.800000 1.000e+00 3.361e-02 34 3.000e+01
5.000000 8.684e-01 1.394e-02 38 2.953e+01
5.200000 6.565e-02 2.650e-04 457 2.399e+01
5.400000 2.044e-05 3.513e-08 1467902 1.707e+01


==> data/results-ar4ja-R=0.87-iter=30.txt <==
snr fer ber frames avg_iter
5.400000 1.000e+00 2.625e-02 34 3.000e+01
5.600000 1.000e+00 1.772e-02 34 3.000e+01
5.800000 2.138e-01 1.129e-03 145 2.552e+01
6.000000 6.800e-04 1.585e-06 44115 1.731e+01


==> data/results-ar4ja-tmp-R=0.75-iter=30.txt <==
snr fer ber frames avg_iter
4.740000 9.750e-01 3.969e-01 40 3.000e+01
4.840000 8.000e-01 3.254e-01 45 3.000e+01
4.940000 2.661e-01 1.086e-01 124 3.000e+01
5.040000 2.201e-02 8.622e-03 1363 3.000e+01
5.140000 2.861e-04 1.098e-04 104870 3.000e+01
5.240000 2.851e-06 1.568e-07 10521102 3.000e+01



==> data/results-ar4ja-tmp-R=0.83-iter=30.txt <==
snr fer ber frames avg_iter
5.220000 1.000e+00 3.917e-01 39 3.000e+01
5.320000 1.000e+00 3.921e-01 38 3.000e+01
5.420000 1.000e+00 3.934e-01 39 3.000e+01
5.520000 1.000e+00 3.943e-01 38 3.000e+01
5.620000 1.000e+00 3.947e-01 39 3.000e+01
5.720000 7.451e-01 2.949e-01 51 3.000e+01
5.820000 3.173e-01 1.257e-01 104 3.000e+01
5.920000 3.366e-02 1.327e-02 921 3.000e+01
6.020000 3.887e-04 1.489e-04 77186 3.000e+01
6.120000 3.896e-06 8.246e-07 7700273 3.000e+01


==> data/results-ar4ja-tmp-R=0.87-iter=30.txt <==
snr fer ber frames avg_iter
5.830000 1.000e+00 3.775e-01 39 3.000e+01
5.930000 1.000e+00 3.787e-01 38 3.000e+01
6.030000 1.000e+00 3.790e-01 38 3.000e+01
6.130000 1.000e+00 3.811e-01 39 3.000e+01
6.230000 8.780e-01 3.340e-01 41 3.000e+01
6.330000 4.783e-01 1.825e-01 69 3.000e+01
6.430000 6.565e-02 2.438e-02 457 3.000e+01
6.530000 2.874e-03 1.093e-03 10440 3.000e+01
6.630000 2.448e-05 8.664e-06 1225581 3.000e+01


==> data/results-tmp-R=0.75-iter=30.txt <==
snr fer ber frames avg_iter
4.000000 1.000e+00 3.148e-01 36 3.000e+01
4.100000 1.000e+00 3.179e-01 37 3.000e+01
4.200000 1.000e+00 3.213e-01 37 3.000e+01
4.300000 1.000e+00 3.211e-01 37 3.000e+01
4.400000 7.609e-01 2.484e-01 46 3.000e+01
4.500000 1.592e-01 4.026e-02 201 3.000e+01
4.600000 8.017e-03 2.085e-03 3742 3.000e+01
4.700000 9.305e-05 2.332e-05 322390 3.000e+01


==> data/results-tmp-R=0.83-iter=30.txt <==
snr fer ber frames avg_iter
5.200000 1.000e+00 2.266e-01 36 3.000e+01
5.300000 9.250e-01 2.080e-01 40 3.000e+01
5.400000 6.792e-01 1.614e-01 53 3.000e+01
5.500000 1.255e-01 2.646e-02 239 3.000e+01
5.600000 1.015e-02 2.050e-03 2956 3.000e+01
5.700000 1.910e-04 3.441e-05 157039 3.000e+01
5.8 1.41e-5


==> data/results-tmp-R=0.87-iter=30.txt <==
snr fer ber frames avg_iter
5.500000 1.000e+00 1.790e-01 37 3.000e+01
5.600000 1.000e+00 1.824e-01 37 3.000e+01
5.700000 1.000e+00 1.855e-01 37 3.000e+01
5.800000 1.000e+00 1.826e-01 37 3.000e+01
5.900000 9.487e-01 1.768e-01 39 3.000e+01
6.000000 9.000e-01 1.760e-01 40 3.000e+01
6.100000 1.667e-01 3.213e-02 192 3.000e+01
6.200000 1.934e-02 4.073e-03 1551 3.000e+01
6.300000 4.670e-04 7.565e-05 64239 3.000e+01
6.4 2.14e-5

